Optimizing Variational Physics-Informed Neural Networks Using Least Squares

Variational Physics-Informed Neural Networks often suffer from poor convergence when using stochastic gradient-descent-based optimizers. By introducing a Least Squares solver for the weights of the last layer of the neural network, we improve the convergence of the loss during training in most practical scenarios. This work analyzes the computational cost of the resulting hybrid Least-Squares/Gradient-Descent optimizer and explains how to implement it efficiently. In particular, we show that a traditional implementation based on backward-mode automatic differentiation leads to a prohibitively expensive algorithm. To remedy this, we propose using either forward-mode automatic differentiation or an ultraweak-type scheme that avoids the differentiation of trial functions in the discrete weak formulation. The proposed alternatives are up to one hundred times faster than the traditional one, recovering a computational cost-per-iteration similar to that of a conventional gradient-descent-based optimizer alone. To support our analysis, we derive computational estimates and conduct numerical experiments in one- and two-dimensional problems.

==> FIGURES/section3/flops_AD.csv <==
input_dim,output_dim,eval,fwd,bwd
1,1,8.50e+06,1.69e+07,1.69e+07
1,2,8.51e+06,1.69e+07,2.55e+07
1,4,8.51e+06,1.69e+07,4.25e+07
1,8,8.52e+06,1.70e+07,7.60e+07
1,16,8.54e+06,1.70e+07,1.44e+08
1,32,8.57e+06,1.71e+07,2.80e+08
1,64,8.63e+06,1.72e+07,5.55e+08
1,128,8.77e+06,1.75e+07,1.12e+09
1,256,9.03e+06,1.80e+07,2.30e+09
1,512,9.56e+06,1.90e+07,4.85e+09
2,1,8.51e+06,2.55e+07,1.69e+07
2,2,8.51e+06,2.55e+07,2.55e+07
2,4,8.51e+06,2.56e+07,4.26e+07
2,8,8.52e+06,2.56e+07,7.62e+07
2,16,8.54e+06,2.56e+07,1.44e+08
2,32,8.57e+06,2.57e+07,2.81e+08
2,64,8.64e+06,2.59e+07,5.57e+08
2,128,8.77e+06,2.63e+07,1.12e+09
2,256,9.04e+06,2.71e+07,2.30e+09
2,512,9.57e+06,2.87e+07,4.87e+09
4,1,8.51e+06,4.25e+07,1.69e+07
4,2,8.51e+06,4.26e+07,2.56e+07
4,4,8.52e+06,4.26e+07,4.26e+07
4,8,8.53e+06,4.27e+07,7.62e+07
4,16,8.54e+06,4.27e+07,1.44e+08
4,32,8.58e+06,4.28e+07,2.81e+08
4,64,8.64e+06,4.32e+07,5.57e+08
4,128,8.77e+06,4.38e+07,1.12e+09
4,256,9.04e+06,4.51e+07,2.30e+09
4,512,9.57e+06,4.78e+07,4.87e+09
8,1,8.52e+06,7.60e+07,1.70e+07
8,2,8.52e+06,7.62e+07,2.56e+07
8,4,8.53e+06,7.62e+07,4.26e+07
8,8,8.53e+06,7.62e+07,7.62e+07
8,16,8.55e+06,7.63e+07,1.44e+08
8,32,8.58e+06,7.66e+07,2.81e+08
8,64,8.65e+06,7.72e+07,5.57e+08
8,128,8.78e+06,7.83e+07,1.12e+09
8,256,9.05e+06,8.07e+07,2.30e+09
8,512,9.58e+06,8.55e+07,4.87e+09
16,1,8.54e+06,1.44e+08,1.70e+07
16,2,8.54e+06,1.44e+08,2.56e+07
16,4,8.54e+06,1.44e+08,4.27e+07
16,8,8.55e+06,1.44e+08,7.62e+07
16,16,8.57e+06,1.44e+08,1.44e+08
16,32,8.60e+06,1.45e+08,2.81e+08
16,64,8.67e+06,1.46e+08,5.57e+08
16,128,8.80e+06,1.48e+08,1.12e+09
16,256,9.06e+06,1.53e+08,2.30e+09
16,512,9.59e+06,1.62e+08,4.87e+09
32,1,8.57e+06,2.80e+08,1.70e+07
32,2,8.57e+06,2.81e+08,2.57e+07
32,4,8.58e+06,2.81e+08,4.28e+07
32,8,8.58e+06,2.81e+08,7.65e+07
32,16,8.60e+06,2.81e+08,1.45e+08
32,32,8.63e+06,2.82e+08,2.82e+08
32,64,8.70e+06,2.84e+08,5.59e+08
32,128,8.83e+06,2.89e+08,1.13e+09
32,256,9.10e+06,2.97e+08,2.31e+09
32,512,9.63e+06,3.15e+08,4.89e+09
64,1,8.63e+06,5.56e+08,1.72e+07
64,2,8.64e+06,5.58e+08,2.59e+07
64,4,8.64e+06,5.58e+08,4.31e+07
64,8,8.65e+06,5.58e+08,7.71e+07
64,16,8.67e+06,5.58e+08,1.46e+08
64,32,8.70e+06,5.60e+08,2.84e+08
64,64,8.76e+06,5.64e+08,5.64e+08
64,128,8.90e+06,5.73e+08,1.14e+09
64,256,9.16e+06,5.90e+08,2.33e+09
64,512,9.69e+06,6.24e+08,4.92e+09
128,1,8.77e+06,1.12e+09,1.74e+07
128,2,8.77e+06,1.12e+09,2.63e+07
128,4,8.77e+06,1.12e+09,4.38e+07
128,8,8.78e+06,1.12e+09,7.83e+07
128,16,8.80e+06,1.12e+09,1.48e+08
128,32,8.83e+06,1.13e+09,2.88e+08
128,64,8.90e+06,1.14e+09,5.72e+08
128,128,9.03e+06,1.15e+09,1.15e+09
128,256,9.29e+06,1.19e+09,2.36e+09
128,512,9.82e+06,1.25e+09,4.99e+09
256,1,9.03e+06,2.30e+09,1.80e+07
256,2,9.03e+06,2.31e+09,2.71e+07
256,4,9.03e+06,2.31e+09,4.51e+07
256,8,9.04e+06,2.31e+09,8.07e+07
256,16,9.06e+06,2.31e+09,1.53e+08
256,32,9.09e+06,2.31e+09,2.97e+08
256,64,9.16e+06,2.33e+09,5.89e+08
256,128,9.29e+06,2.36e+09,1.19e+09
256,256,9.56e+06,2.43e+09,2.43e+09
256,512,1.01e+07,2.57e+09,5.12e+09
512,1,9.55e+06,4.85e+09,1.90e+07
512,2,9.55e+06,4.87e+09,2.87e+07
512,4,9.56e+06,4.87e+09,4.77e+07
512,8,9.57e+06,4.87e+09,8.54e+07
512,16,9.58e+06,4.87e+09,1.61e+08
512,32,9.62e+06,4.89e+09,3.14e+08
512,64,9.68e+06,4.92e+09,6.23e+08
512,128,9.81e+06,4.99e+09,1.25e+09
512,256,1.01e+07,5.12e+09,2.57e+09
512,512,1.06e+07,5.39e+09,5.39e+09


==> FIGURES/section3/ratios_AD.csv <==
input_dim,output_dim,fwd,bwd
1,1,1.99e+00,1.99e+00
1,2,1.99e+00,3.00e+00
1,4,1.99e+00,4.99e+00
1,8,1.99e+00,8.92e+00
1,16,1.99e+00,1.68e+01
1,32,1.99e+00,3.27e+01
1,64,1.99e+00,6.43e+01
1,128,1.99e+00,1.28e+02
1,256,1.99e+00,2.54e+02
1,512,1.99e+00,5.07e+02
2,1,3.00e+00,1.99e+00
2,2,3.00e+00,3.00e+00
2,4,3.01e+00,5.01e+00
2,8,3.00e+00,8.94e+00
2,16,3.00e+00,1.69e+01
2,32,3.00e+00,3.28e+01
2,64,3.00e+00,6.45e+01
2,128,3.00e+00,1.28e+02
2,256,3.00e+00,2.55e+02
2,512,3.00e+00,5.09e+02
4,1,5.00e+00,1.99e+00
4,2,5.01e+00,3.01e+00
4,4,5.01e+00,5.01e+00
4,8,5.00e+00,8.94e+00
4,16,5.00e+00,1.69e+01
4,32,5.00e+00,3.27e+01
4,64,5.00e+00,6.45e+01
4,128,5.00e+00,1.28e+02
4,256,4.99e+00,2.55e+02
4,512,5.00e+00,5.09e+02
8,1,8.92e+00,1.99e+00
8,2,8.95e+00,3.00e+00
8,4,8.94e+00,5.00e+00
8,8,8.93e+00,8.93e+00
8,16,8.92e+00,1.69e+01
8,32,8.92e+00,3.27e+01
8,64,8.92e+00,6.44e+01
8,128,8.92e+00,1.28e+02
8,256,8.92e+00,2.55e+02
8,512,8.93e+00,5.08e+02
16,1,1.68e+01,1.99e+00
16,2,1.69e+01,3.00e+00
16,4,1.69e+01,4.99e+00
16,8,1.69e+01,8.92e+00
16,16,1.68e+01,1.68e+01
16,32,1.68e+01,3.27e+01
16,64,1.68e+01,6.43e+01
16,128,1.68e+01,1.28e+02
16,256,1.68e+01,2.54e+02
16,512,1.68e+01,5.07e+02
32,1,3.27e+01,1.99e+00
32,2,3.28e+01,3.00e+00
32,4,3.28e+01,4.99e+00
32,8,3.27e+01,8.92e+00
32,16,3.27e+01,1.68e+01
32,32,3.27e+01,3.27e+01
32,64,3.27e+01,6.43e+01
32,128,3.27e+01,1.28e+02
32,256,3.27e+01,2.54e+02
32,512,3.27e+01,5.07e+02
64,1,6.43e+01,1.99e+00
64,2,6.46e+01,3.00e+00
64,4,6.45e+01,4.99e+00
64,8,6.45e+01,8.92e+00
64,16,6.44e+01,1.68e+01
64,32,6.44e+01,3.27e+01
64,64,6.44e+01,6.43e+01
64,128,6.44e+01,1.28e+02
64,256,6.44e+01,2.54e+02
64,512,6.44e+01,5.08e+02
128,1,1.28e+02,1.99e+00
128,2,1.28e+02,3.00e+00
128,4,1.28e+02,4.99e+00
128,8,1.28e+02,8.92e+00
128,16,1.28e+02,1.68e+01
128,32,1.28e+02,3.27e+01
128,64,1.28e+02,6.43e+01
128,128,1.28e+02,1.28e+02
128,256,1.28e+02,2.54e+02
128,512,1.28e+02,5.08e+02
256,1,2.54e+02,2.00e+00
256,2,2.55e+02,3.00e+00
256,4,2.55e+02,5.00e+00
256,8,2.55e+02,8.93e+00
256,16,2.54e+02,1.68e+01
256,32,2.54e+02,3.27e+01
256,64,2.54e+02,6.43e+01
256,128,2.54e+02,1.28e+02
256,256,2.54e+02,2.54e+02
256,512,2.55e+02,5.08e+02
512,1,5.08e+02,1.99e+00
512,2,5.10e+02,3.00e+00
512,4,5.10e+02,4.99e+00
512,8,5.09e+02,8.93e+00
512,16,5.08e+02,1.68e+01
512,32,5.08e+02,3.27e+01
512,64,5.08e+02,6.44e+01
512,128,5.08e+02,1.28e+02
512,256,5.08e+02,2.54e+02
512,512,5.08e+02,5.08e+02


==> FIGURES/section4/GDflops.csv <==
imple,N,M,K,net,loss-trace,GD-step,total
ultraweak,2,10,20,3.26e+08,3.26e+08,6.57e+08,9.83e+08
ultraweak,4,20,40,6.69e+08,6.69e+08,1.33e+09,2.00e+09
ultraweak,8,40,80,1.36e+09,1.36e+09,2.68e+09,4.04e+09
ultraweak,16,80,160,2.74e+09,2.74e+09,5.39e+09,8.13e+09
ultraweak,32,160,320,5.51e+09,5.52e+09,1.09e+10,1.64e+10
ultraweak,64,320,640,1.11e+10,1.12e+10,2.19e+10,3.31e+10
ultraweak,128,640,1280,2.26e+10,2.28e+10,4.45e+10,6.73e+10
ultraweak,256,1280,2560,4.66e+10,4.72e+10,9.17e+10,1.39e+11
ultraweak,512,2560,5120,9.87e+10,1.01e+11,1.94e+11,2.96e+11
weakfwd,2,10,20,3.26e+08,9.68e+08,1.96e+09,2.93e+09
weakfwd,4,20,40,6.69e+08,1.99e+09,3.98e+09,5.97e+09
weakfwd,8,40,80,1.36e+09,4.03e+09,8.04e+09,1.21e+10
weakfwd,16,80,160,2.74e+09,8.13e+09,1.62e+10,2.43e+10
weakfwd,32,160,320,5.51e+09,1.64e+10,3.25e+10,4.89e+10
weakfwd,64,320,640,1.11e+10,3.31e+10,6.57e+10,9.87e+10
weakfwd,128,640,1280,2.26e+10,6.73e+10,1.33e+11,2.01e+11
weakfwd,256,1280,2560,4.66e+10,1.39e+11,2.75e+11,4.14e+11
weakfwd,512,2560,5120,9.87e+10,2.96e+11,5.83e+11,8.78e+11
weakbwd,2,10,20,3.26e+08,6.47e+08,1.31e+09,1.96e+09
weakbwd,4,20,40,6.69e+08,1.33e+09,2.66e+09,3.99e+09
weakbwd,8,40,80,1.36e+09,2.70e+09,5.36e+09,8.06e+09
weakbwd,16,80,160,2.74e+09,5.44e+09,1.08e+10,1.62e+10
weakbwd,32,160,320,5.51e+09,1.09e+10,2.17e+10,3.27e+10
weakbwd,64,320,640,1.11e+10,2.21e+10,4.38e+10,6.59e+10
weakbwd,128,640,1280,2.26e+10,4.50e+10,8.90e+10,1.34e+11
weakbwd,256,1280,2560,4.66e+10,9.31e+10,1.84e+11,2.77e+11
weakbwd,512,2560,5120,9.87e+10,1.98e+11,3.89e+11,5.87e+11


==> FIGURES/section4/LSGDflops.csv <==
imple,N,M,K,net,vect-net,mat-constr,LS-solve,loss-trace,GD-step,total
ultraweak,2,10,20,3.26e+08,3.26e+08,1.72e+04,7.67e+03,3.26e+08,6.57e+08,1.31e+09
ultraweak,4,20,40,6.69e+08,6.69e+08,7.57e+04,8.50e+03,6.69e+08,1.33e+09,2.67e+09
ultraweak,8,40,80,1.36e+09,1.36e+09,3.64e+05,1.41e+04,1.36e+09,2.68e+09,5.40e+09
ultraweak,16,80,160,2.74e+09,2.74e+09,1.90e+06,5.50e+04,2.74e+09,5.39e+09,1.09e+10
ultraweak,32,160,320,5.51e+09,5.51e+09,1.12e+07,3.70e+05,5.52e+09,1.09e+10,2.19e+10
ultraweak,64,320,640,1.11e+10,1.11e+10,7.16e+07,2.89e+06,1.12e+10,2.19e+10,4.43e+10
ultraweak,128,640,1280,2.26e+10,2.26e+10,4.94e+08,2.27e+07,2.28e+10,4.45e+10,9.05e+10
ultraweak,256,1280,2560,4.66e+10,4.66e+10,3.66e+09,1.75e+08,4.72e+10,9.17e+10,1.90e+11
ultraweak,512,2560,5120,9.87e+10,9.87e+10,2.81e+10,1.40e+09,1.01e+11,1.94e+11,4.25e+11
weakfwd,2,10,20,3.26e+08,9.68e+08,1.75e+04,7.71e+03,9.68e+08,1.96e+09,3.89e+09
weakfwd,4,20,40,6.69e+08,1.99e+09,7.64e+04,8.52e+03,1.99e+09,3.98e+09,7.96e+09
weakfwd,8,40,80,1.36e+09,4.03e+09,3.66e+05,1.40e+04,4.03e+09,8.04e+09,1.61e+10
weakfwd,16,80,160,2.74e+09,8.13e+09,1.90e+06,5.50e+04,8.13e+09,1.62e+10,3.24e+10
weakfwd,32,160,320,5.51e+09,1.64e+10,1.12e+07,3.70e+05,1.64e+10,3.25e+10,6.53e+10
weakfwd,64,320,640,1.11e+10,3.30e+10,7.16e+07,2.89e+06,3.31e+10,6.57e+10,1.32e+11
weakfwd,128,640,1280,2.26e+10,6.71e+10,4.94e+08,2.27e+07,6.73e+10,1.33e+11,2.68e+11
weakfwd,256,1280,2560,4.66e+10,1.38e+11,3.66e+09,1.75e+08,1.39e+11,2.75e+11,5.57e+11
weakfwd,512,2560,5120,9.87e+10,2.93e+11,2.81e+10,1.40e+09,2.96e+11,5.83e+11,1.20e+12
weakbwd,2,10,20,3.26e+08,9.68e+08,1.75e+04,5.96e+03,6.47e+08,1.31e+09,2.93e+09
weakbwd,4,20,40,6.69e+08,3.31e+09,7.63e+04,6.77e+03,1.33e+09,2.66e+09,7.30e+09
weakbwd,8,40,80,1.36e+09,1.20e+10,3.66e+05,1.23e+04,2.70e+09,5.36e+09,2.01e+10
weakbwd,16,80,160,2.74e+09,4.59e+10,1.90e+06,5.33e+04,5.44e+09,1.08e+10,6.21e+10
weakbwd,32,160,320,5.51e+09,1.79e+11,1.12e+07,3.68e+05,1.09e+10,2.17e+10,2.12e+11
weakbwd,64,320,640,1.11e+10,7.12e+11,7.16e+07,2.89e+06,2.21e+10,4.38e+10,7.78e+11
weakbwd,128,640,1280,2.26e+10,2.87e+12,4.94e+08,2.27e+07,4.50e+10,8.90e+10,3.01e+12
weakbwd,256,1280,2560,4.66e+10,1.18e+13,3.66e+09,1.75e+08,9.31e+10,1.84e+11,1.21e+13
weakbwd,512,2560,5120,9.87e+10,nan,nan,nan,nan,nan,nan


==> FIGURES/section4/ratios_LSGDvsGD_ultraweak.csv <==
N,ratio
2,1.3326551373346898
4,1.335
8,1.3366336633663367
16,1.3407134071340714
32,1.3353658536585367
64,1.338368580060423
128,1.3447251114413077
256,1.3669064748201438
512,1.4358108108108107


==> FIGURES/section4/ratios_LSGDvsGD_weakbwd.csv <==
N,ratio
2,1.4948979591836735
4,1.8295739348370927
8,2.4937965260545907
16,3.8333333333333335
32,6.483180428134556
64,11.80576631259484
128,22.46268656716418
256,43.68231046931408
512,


==> FIGURES/section4/ratios_LSGDvsGD_weakfwd.csv <==
N,ratio
2,1.3276450511945392
4,1.3333333333333333
8,1.3305785123966942
16,1.3333333333333333
32,1.3353783231083844
64,1.337386018237082
128,1.3333333333333333
256,1.3454106280193237
512,1.366742596810934

